Relating Peak Optical Luminosity and Orbital Period of Stellar-Mass Black Holes in X-ray Binaries

We compare the peak optical luminosity with the orbital period for a sample of 22 stellar-mass black hole candidates with good measurements of both quantities. We find that the peak absolute magnitude for the outbursts follows a linear relation with $M_{V,peak}=3.48 (\pm 0.85)-3.89 (\pm 0.91) {\rm log}P_{orb}$, which corresponds to a $L_V \propto P_{orb}^{1.56\pm 0.36}$ power law relation. Excluding V4641 Sgr which is a strong outlier and not likely to have outbursts produced by the standard disc instability model, in addition to BW Cir and V821 Ara -- both of which have highly uncertain distances; the new correlation for the 19 sources is found to be $M_{V,peak}= 3.01\;(\pm 0.93)-3.21\;(\pm 1.04){\rm log}P_{orb}$, which corresponds to $L_V \propto P_{orb}^{1.28 \pm 0.42}$. This is an analogous relationship to the "Warner relation" between orbital period and peak luminosity found for cataclysmic variables. We discuss the implications of these results for finding black hole X-ray binaries in other galaxies and in our own Galaxy with the Large Synoptic Survey Telescope and other future large time domain surveys.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> The Absolute Magnitude versus the Orbital Period of Known Black Hole X-Ray Binaries (2)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
